The Wilson-loop formulation of Yang-Mills at finite mode truncation: a Level-Two structural bypass of the Gribov ambiguity

The unfixed real-time Henstock-Kurzweil functional integral for truncated Yang-Mills removes the choice of a gauge surface, but gauge orbits remain objects of the formulation: that is a Level-One bypass of the Gribov ambiguity. This paper carries out a Level-Two bypass at finite mode truncation: the Wilson loops W(C) are taken as the fundamental variables, so that the configuration space is a space of loop data and no gauge field, gauge orbit, gauge-fixing condition or Faddeev-Popov determinant occurs anywhere in the formulation. Nine statements are proved and machine checked in Lean 4 without sorry, without admit and without new axioms: the loop algebra is commutative, conjugation-closed and gauge invariant, with bounded generators and the SU(2) Mandelstam identity; the truncated Yang-Mills action is an affine polynomial in the plaquette Wilson variables; loop-expressible observables are cylindrical; the oscillatory integrand is Henstock-Kurzweil integrable on every bounded loop-space box for every calibration, with the Lebesgue value; the integral is independent of gauge-fixing data and gauge copies are the same point of the loop formulation; for loop observables the Level-Two integral with respect to the push-forward measure coincides with the Level-One unfixed integral; the one-plaquette SU(2) check is proved in full, including the closed form 2J_1(beta)/beta; the SU(N) Mandelstam relations are derived in covariant trace form; and the finite-M integrals are projectively compatible, their limit existing as a linear functional, not a measure. No continuum limit, mass gap, confinement or Makeenko-Migdal equation is claimed; the Giles reconstruction theorem is cited only. The honest report records exactly where each proof stops.

==> axioms.txt <==
LoopGribovBypass v2 — axiom audit (output of LoopGribovBypass/Lean/AxiomsCheck.lean)
Total declarations audited: 138
All depend only on the three standard axioms propext, Classical.choice, Quot.sound.

'LoopGribovBypass.endSite_append' depends on axioms: [propext, Quot.sound]
'LoopGribovBypass.stepSite_revMove' depends on axioms: [propext, Quot.sound]
'LoopGribovBypass.hol_append' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.stepMat_mul_revMove' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.hol_backtrack' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.trace_hol_rotate' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.wilson_backtrack' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.wilson_rotate' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.stepMat_gaugeAct' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.hol_gaugeAct' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.wilson_gaugeAct' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.norm_diag_le_one' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.norm_trace_le' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.isUnitary_stepMat' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.isUnitary_hol' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.abs_wilson_le_one' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.wilsonC_mem_loopAlgebra' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.mul_comm_loopAlgebra' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.star_wilsonC' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.star_mem_loopAlgebra' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.gaugeInvariant_wilsonC' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.gaugeInvariant_of_mem_loopAlgebra' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.inv_add_self_two' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.mandelstam_two' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.wilson_mandelstam_two' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.loopAlgebra_fg_of_finite' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.isLoop_plaqWord' depends on axioms: [propext, Quot.sound]
'LoopGribovBypass.isLoop_plaq' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.ymAction_eq_actionPoly' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.ymAction_eq_eval_actionMvPoly' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.actionMvPoly_totalDegree_le' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.ymAction_cylindrical' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.plaqWilson_gaugeAct' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.gaugeInvariant_ymAction' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.norm_ymPhase' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.gaugeInvariant_ymPhase' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.continuous_loopAction' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.continuous_loopIntegrand' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.norm_loopIntegrand' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.hasIntegral_loopIntegrand' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.loop_calibration_independence' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.integrableOn_loopIntegrand' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.loopHKIntegral_add' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.loopHKIntegral_smul' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.loopHKIntegral_box_additive' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.mem_loopBox_of_abs_le_one' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.hasIntegral_loopBox' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.loopHKIntegral_gaugeFixingFree' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.loopData_gaugeAct' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.levelTwo_depends_only_on_loopData' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.gribovCopies_same_loopData' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.plaqLoopData_gaugeAct' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.levelTwoPush_eq_levelOne' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.levelOneIntegrand_eq_levelTwo' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.levelOneIntegrand_eq_ym' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.levelTwoPush_eq_levelOne_ym' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.loopIntegrand_one_plaquette' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.weylDensity_normalised' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.onePlaquetteIntegral_zero' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.continuous_onePlaquetteIntegrand' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.norm_plaquetteWeight' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.Paper.theoremA_commutative' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.Paper.theoremA_star_closed' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.Paper.theoremA_gauge_invariant' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.Paper.theoremA_bounded' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.Paper.theoremA_mandelstam' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.Paper.theoremB_polynomial' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.Paper.theoremB_cylindrical' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.Paper.theoremC_cylindrical' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.Paper.theoremC_gauge_invariant' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.Paper.theoremD_hasIntegral' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.Paper.theoremD_calibration_independence' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.Paper.theoremE_gaugeFixingFree' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.Paper.theoremE_copies' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.Paper.theoremF_compatibility' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.Paper.theoremG_weight' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.Paper.theoremG_normalisation' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.siteProj_stepSite' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.siteProj_endSite' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.isLoop_siteProj' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.isUnitaryConf_pullbackConf' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.stepMat_pullbackConf' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.hol_pullbackConf' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.wilson_pullbackConf' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.antisymmetriser_eq_zero' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.antisymmetriser_decomposable_eq_zero' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.esymmMat_zero' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.esymmMat_one' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.esymmMat_top' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.esymmMat_top_of_det_one' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.cayleyHamilton_esymm' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.mandelstam_SUN' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.cayleyHamilton_three' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.esymmMat_two_three' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.mandelstam_three' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.projectivelyCompatible_eq' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.tendsto_projLimit' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.hasIntegral_projLimit' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.projLimit_add' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.projLimit_smul' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.loopData_pullbackConf' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.levelTwoIntegrand_pullbackConf' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.projectivelyCompatible_levelTwo' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.tendsto_projLimit_levelTwo' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.projLimit_eq_levelOne' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.integral_cos_pow_even' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.weylMoment' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.besselCoeff_zero' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.besselCoeff_rec' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.besselCoeff_unique' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.summable_bessel_bound' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.abs_bessel_term_le' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.hasSum_integral_bessel' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.integral_bessel_term' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.hasSum_Ibessel' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.Ibessel_eq_tsum' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.Ibessel_zero' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.hasSum_besselJ1' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.theoremG_iv' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.theoremG_iv_div' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.integral_sin_part_eq_zero' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.onePlaquetteIntegral_one' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.Paper.theoremC'_antisymmetriser' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.Paper.theoremC'_charpoly' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.Paper.theoremC'_mandelstam' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.Paper.theoremC'_su3' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.Paper.theoremG_besselRecursion' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.Paper.theoremG_besselUniqueness' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.Paper.theoremG_closedForm' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.Paper.theoremG_closedForm_div' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.Paper.theoremG_onePlaquette' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.Paper.theoremH_wilson' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.Paper.theoremH_loopData' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.Paper.theoremH_compatibility' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.Paper.theoremH_projectiveLimit' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.Paper.theoremH_linear_add' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.Paper.theoremH_linear_smul' depends on axioms: [propext, Classical.choice, Quot.sound]
'LoopGribovBypass.Paper.theoremH_levelOne' depends on axioms: [propext, Classical.choice, Quot.sound]


==> verify_loop_gribov_notes.txt <==
NOTES ON THE NUMERICAL VERIFICATION — verify_loop_gribov.py
=========================================================

Purpose. The script illustrates the statements of the paper "The Wilson-loop
formulation of Yang–Mills at finite mode truncation: a Level-Two structural
bypass of the Gribov ambiguity". The numerical results are NEVER used as proof:
the proofs are given in the text of the paper and machine checked in the Lean
modules.

Run:
    python3 verify_loop_gribov.py
Requires numpy, scipy and matplotlib. The output is saved in
verify_loop_gribov.log and ends with the line ALL CHECKS PASSED.

Determinism. The only source of pseudorandomness is the Mersenne twister with
fixed seed SEED = 20260918, used only to construct the test SU(2)
configurations. All quadratures are deterministic (Gauss–Legendre, 400 nodes).
Re-running reproduces all numbers.

Tolerances (declared in the script header):
    TOL_ALG  = 1e-12  algebraic identities on matrices;
    TOL_QUAD = 1e-10  quadrature against closed form;
    TOL_PUSH = 1e-12  comparison of Level One and Level Two.

Setting: lattice Lambda = (Z/3Z)^2 (d = 2, L = 3), group SU(2); 9 sites,
18 links, 9 plaquettes — the smallest non-trivial case with a non-Abelian group.


WHAT IS CHECKED
---------------

(a) Construction of the lattice: the numbers of sites, links and plaquettes
    agree with L^d, d L^d and C(d,2) L^d.

(b) Loops and invariants. All reduced (backtracking-free) based loops of length
    at most six are enumerated up to cyclic rotation — 42 classes. On random
    configurations the following are confirmed:
      * the Mandelstam identity tr(AB) + tr(AB^{-1}) = tr A tr B
        (maximum error 7.0e-16);
      * invariance of W(C) under insertion of a backtracking pair;
      * invariance of W(C) under cyclic rotation with a shift of the base
        point;
      * gauge invariance of W(C);
      * unitarity of the holonomy and the bound |W(C)| <= 1.
    This is the numerical face of the well-definedness lemma on loop space, of
    the gauge-covariance lemma, and of items (iv), (v) of Theorem A.

(c) Action. The direct computation from holonomies agrees with the affine
    polynomial beta * sum_p (1 - W_p) to 2.7e-15; cylindricity is checked: a
    gauge-transformed configuration has the same action. This is the numerical
    face of Theorem B.

(d) The one-plaquette SU(2) integral. Deterministic Gauss–Legendre quadrature is
    compared with the POWER SERIES of Theorem G(iv), truncated at order 20:
        (2/pi) \int_0^pi e^{i beta cos t} sin^2 t dt
            = sum_{m=0}^{20} (-1)^m beta^{2m} / (4^m m! (m+1)!) = 2 J_1(beta)/beta,
    with error 2.7e-14 for beta from 0 to 8 (33 points); the series and the
    library value 2 J_1(beta)/beta differ by 1.7e-15. Imaginary time:
        (2/pi) \int_0^pi e^{beta cos t} sin^2 t dt = 2 I_1(beta)/beta,
    with error 2.7e-12. The normalisation of the Weyl density is checked
    separately. Item (iv) of Theorem G in version v2 is proved analytically and
    machine checked; only the imaginary-time form remains verified numerically.

(e) Level One and Level Two. On one and the same deterministic set of 64 nodes,
    the integrals of five loop observables (1, W(p_0), the mean W(p),
    W(p_0)W(p_1), exp(W(p_0))) are computed by two integrators: the first takes
    connection configurations, the second only the vector of Wilson loops. The
    maximum discrepancy is 1.1e-16, i.e. machine precision. This is the
    numerical face of Theorem F (the identity for the push-forward measure).

(f) Structural check. The executable body of the Level-Two integrator (excluding
    docstrings) is checked for the absence of forbidden tokens: gauge_fix,
    gaugefix, faddeev, fp_det, fpdet, ghost, delta_, gribov, orbit. None of them
    occurs: the sole input of the integrator is the vector of Wilson-loop
    values. For contrast it is shown that the Level-One integrator does indeed
    read the connection.

(h) Projective compatibility across mode levels (the numerical face of
    Theorem H). The Wilson loops of the lattice Lambda_M (L = 3), computed on
    the covering lattices with L' = 9 and L' = 15 for the pull-back of the
    configuration, agree exactly (error 0) with those computed on Lambda_M. The
    finite-M Level-Two integrals of a loop functional of bounded mode support,
    computed at M = 1, 2, 3 by tensor Gauss–Legendre quadrature over the box
    [-1,1]^2, agree to machine precision (deviation 0); the common value is
    -1.067724286813 + 5.858395227843 i at beta = 0.9.

(i) Mandelstam relations for SU(3) (the numerical face of Theorem C'). For
    twelve random SU(3) holonomies (|det U - 1| <= 7.2e-16) the residual of the
    relation sum_{j=0}^{3} (-1)^j e_j(U) U^{3-j} = 0 does not exceed 4.5e-16,
    and the residual of its trace form sum_j (-1)^j e_j(U) tr(A U^{3-j}) = 0
    does not exceed 4.4e-16; the coefficients e_j are computed from the traces
    by Newton's identities.

(g) Figures. The same run produces six files:
      fig_loop_space_schematic.pdf — schematic of the loop map and of the
                                     collapse of orbits to points;
      fig_mandelstam_check.pdf     — numerical check of the Mandelstam
                                     identity;
      fig_level_one_vs_two.pdf     — comparison of the Level-One and Level-Two
                                     integrals;
      fig_one_plaquette.pdf        — the one-plaquette integral against the
                                     closed form and the error plot;
      fig_projective_compatibility.pdf — finite-M Level-Two integrals and
                                     their deviation from the value at M = 1;
      fig_su3_mandelstam.pdf       — residuals of the Mandelstam relations for
                                     SU(3).


WHAT THE SCRIPT DOES NOT DO
---------------------------

  * it proves nothing: all coincidences are numerical, within the declared
    tolerances;
  * it does not approximate the continuum limit;
  * it does not investigate non-generic configurations and does not check the
    Giles reconstruction theorem;
  * it does not compute the Jacobian of the loop map (an open problem named in
    the conclusion of the paper).
